Improving BERT Fine-Tuning via Self-Ensemble and Self-Distillation

Fine-tuning pre-trained language models like BERT has become an effective way in NLP and yields state-of-the-art results on many downstream tasks. Recent studies on adapting BERT to new tasks mainly focus on modifying the model structure, re-designing the pre-train tasks, and leveraging external data and knowledge. The fine-tuning strategy itself has yet to be fully explored. In this paper, we improve the fine-tuning of BERT with two effective mechanisms: self-ensemble and self-distillation. The experiments on text classification and natural language inference tasks show our proposed methods can significantly improve the adaption of BERT without any external data or knowledge.

==> res/boxplot.txt <==
72.72999999999999,73.6055,73.1779,73.7174,73.00489999999999,72.92349999999999,74.0635,73.7378,73.2085,73.5851,
75.43769999999999,75.0916,75.4479,74.8982,74.7659,75.26469999999999,75.1425,74.827,74.715,74.6539,
74.3078,74.1857,74.5318,74.8473,73.748,74.42999999999999,74.33840000000001,74.1653,73.93119999999999,74.4503,
75.25450000000001,74.15509999999999,74.6437,75.0916,74.8677,74.4605,75.0102,75.0,74.8677,74.33840000000001,


==> res/distillation_loss.txt <==
step		CE-LOSS		MSE-LOSS
0.5k		0.682		0.028
1.0k		0.4433		0.0645
1.5k		0.3176		0.068
2.0k		0.2887		0.0639
2.5k		0.2711		0.0629
3.0k		0.2513		0.055
3.5k		0.2427		0.05
4.0k		0.2443		0.0393
4.5k		0.2553		0.0438
5.0k		0.2378		0.0431
5.5k		0.2356		0.035
6.0k		0.2356		0.0371
6.5k		0.187		0.0369
7.0k		0.1856		0.0346
7.5k		0.1725		0.0373
8.0k		0.1926		0.0358
8.5k		0.1851		0.0372
9.0k		0.1792		0.0349
9.5k		0.1863		0.0324
10.0k		0.1974		0.0338
10.5k		0.1736		0.0341
11.0k		0.1558		0.0316
11.5k		0.1738		0.0344
12.0k		0.162		0.0311
12.5k		0.1847		0.0354
13.0k		0.1394		0.0378
13.5k		0.1084		0.0441
14.0k		0.1282		0.0399
14.5k		0.1392		0.0367
15.0k		0.1222		0.0302
15.5k		0.1215		0.0327
16.0k		0.1283		0.0525
16.5k		0.1358		0.0352
17.0k		0.1221		0.0359
17.5k		0.1174		0.0366
18.0k		0.0995		0.0417
18.5k		0.1248		0.0373
19.0k		0.1138		0.0334
19.5k		0.0796		0.0402
20.0k		0.0856		0.0407
20.5k		0.1044		0.0367
21.0k		0.0764		0.0285
21.5k		0.0752		0.0292
22.0k		0.103		0.0296
22.5k		0.0717		0.0362
23.0k		0.0876		0.0259
23.5k		0.0833		0.0325
24.0k		0.1004		0.0372
24.5k		0.0861		0.0365
25.0k		0.0951		0.0293
25.5k		0.0574		0.0305
26.0k		0.0547		0.0324
26.5k		0.0826		0.0382
27.0k		0.0577		0.0329
27.5k		0.0666		0.036
28.0k		0.0589		0.035
28.5k		0.0666		0.034
29.0k		0.0756		0.0312
29.5k		0.0546		0.0244
30.0k		0.0684		0.0322
30.5k		0.0736		0.0292
31.0k		0.0633		0.0262
31.5k		0.0613		0.0263
32.0k		0.0611		0.0227
32.5k		0.0461		0.0237
33.0k		0.052		0.0287
33.5k		0.0514		0.0288
34.0k		0.0478		0.0321
34.5k		0.0514		0.0258
35.0k		0.0469		0.0294
35.5k		0.0514		0.0251
36.0k		0.0468		0.0261
36.5k		0.0535		0.0265
37.0k		0.0438		0.029
37.5k		0.0478		0.0289


==> res/distillation_norm.txt <==
norm    BERT-O    BERT-SDV-1    BERT-SDA-5    BERT-SDA-0    BERT-SDV-5
0.1     5.80      5.83          5.72          5.85          5.72
0.2     5.80      5.79          5.61          5.68          5.93
0.5     5.80      5.47          5.54          5.56          5.60
1.0     5.80      5.39          5.29          5.52          5.35
1.5     5.80      5.37          5.37          5.41          5.42
2.0     5.80      5.47          5.45          5.55          5.46
3.0     5.80      5.53          5.56          5.57          5.51
4.0     5.80      5.84          5.58          5.71          5.58
5.0     5.80      6.16          5.90          5.80          5.72


==> res/training_curves.txt <==
epoch     BERT-original     BERT-SDA-0      BERT-SDA-5    BERT-SDV-5
1         7.80               7.47             7.73           6.93
2         6.68               6.24             6.57           5.97
3         6.00               5.86             6.60           5.87
4         6.00               6.12             5.86           6.02
5         5.96               5.41             5.42           5.67
6         5.80               5.47             5.29           5.35

